Ultra-short-period Planets are Stable Against Tidal Inspiral

It has been unambiguously shown in both individual systems and at the population level that hot Jupiters experience tidal inspiral before the end of their host stars' main sequence lifetimes. Ultra-short-period (USP) planets have orbital periods $P < 1$ day, rocky compositions, and are expected to experience tidal decay on similar timescales to hot Jupiters if the efficiency of tidal dissipation inside their host stars parameterized as $Q_\ast'$ is independent of $P$ and/or secondary mass $M_{\mathrm{p}}$. Any difference between the two classes of systems would reveal that a constant $Q_\ast'$ model is insufficient. If USP planets experience tidal inspiral, then USP planet systems will be relatively young compared to similar stars without USP planets. Because it is a proxy for relative age, we calculate the Galactic velocity dispersions of USP planet candidate host and non-host stars using data from Gaia Data Release 2 supplemented with ground-based radial velocities. We find that main sequence USP planet candidate host stars have kinematics consistent with similar stars in the Kepler field without observed USP planets. This indicates that USP planet hosts have similar ages as field stars and that USP planets do not experience tidal inspiral during the main sequence lifetimes of their host stars. The survival of USP planets requires that $Q_\ast'\gtrsim10^7$ at $P\approx0.7$ day and $M_{\mathrm{p}}\approx2.6~M_{\oplus}$. This result demands that $Q_\ast'$ depend on the orbital period and/or mass of the secondary in the range $0.5\mathrm{~days}\lesssim P\lesssim5$ days and $1~M_{\oplus}\lesssim M_{\mathrm{p}}\lesssim1000~M_{\oplus}$.

==> Table1.csv <==
,KIC,gaia_id,radial_velocity,pl_orbper,Rp_Brewer,e_Rp_Brewer,E_Rp_Brewer,Mp_Brewer,e_Mp_Brewer,E_Mp_Brewer
42,6750902,Gaia DR2 2116704610985856512,-17.0,0.46933249,2.578848691192733,0.10352901263457426,0.08834837831003162,50.93556599011054,10.539129520762742,11.705322365492151
44,10186945,Gaia DR2 2119583510383666560,-12.6,0.39683023,1.0950800449163862,0.03162981242138141,0.01773458352725532,1.3943088632918614,0.1429958101359785,0.0851455208942169
45,10319385,Gaia DR2 2119593990103923840,-38.4,0.68920948,1.610924690659614,0.030522481604673635,0.017956550012636407,5.855812989098938,0.4261318604840749,0.2646131725612735
43,9873254,Gaia DR2 2119511080054847616,-8.1,0.90037004,0.8013840287683297,0.03626171245571885,0.0351845796144058,0.44440816726286764,0.06732156022881175,0.07421951368867236
35,6666233,Gaia DR2 2104748521545492864,-51.43,0.51240853,,,,,,
41,10647452,Gaia DR2 2107681262654003328,-15.6,0.76295078,1.2706966492135627,0.07625859121886513,0.06060596903145443,2.408968628152058,0.4889886529869112,0.4464182640974408
30,5340878,Gaia DR2 2103579397088495616,-10.9,0.539917,,,,,,
36,6755944,Gaia DR2 2104890633423618048,4.6,0.69297791,1.064576437366987,0.03224647928678093,0.029325825228744717,1.2562136278865867,0.13489591358196829,0.13256886641386956
31,5513012,Gaia DR2 2103628462794226304,-11.6,0.67933587,1.5226084632533408,0.03942412167613374,0.027767167394261882,4.6989112304219525,0.44631316531247567,0.33918095894418077
32,6265792,Gaia DR2 2103743018162573952,6.8,0.93512027,1.1692986939684231,0.048175779258031515,0.04328262602745481,1.7755252924152751,0.25492304053232906,0.2537550093497729
64,11547505,Gaia DR2 2132214871762396160,21.1,0.93846561,1.4716080099619675,0.03523939804682308,0.03478443688610455,4.128930986673745,0.3572529017847548,0.3815600137362969
60,10585738,Gaia DR2 2131541867567734528,-28.7,0.6364249,1.35909157899688,0.06543980414033723,0.07307003868657369,3.078502014774411,0.5066819644923846,0.652371462567249
34,5942808,Gaia DR2 2103845032226500352,-66.4,0.62628076,1.7617566173262063,0.0349674946707903,0.05278417954116499,8.435786405485725,0.6743612935020193,1.1147006800965773
33,5773121,Gaia DR2 2103829913941569664,-10.3,0.52417582,1.4363332885110143,0.045270377956404095,0.04944515791361703,3.771333843291246,0.41990035076510157,0.5094220645084135
40,8804845,Gaia DR2 2106374557504930944,-41.5,0.76213044,0.8138208412604901,0.04567643883184902,0.04106130071174219,0.46960752153855717,0.08724890433282101,0.0913354738677386
63,11752632,Gaia DR2 2132156632006693504,-61.3,0.9849389000000001,1.0296456970257428,0.03317365439836917,0.03322915841303953,1.110587483464682,0.12648191707804568,0.13822735396393027
39,8416523,Gaia DR2 2105964306529014400,-37.1,0.34184200000000003,,,,,,
62,11904151,Gaia DR2 2132155017099178624,-99.1,0.8374905999999999,1.5962834007839528,0.02787598860657292,0.01453480136730434,5.647761761504171,0.3777022170385713,0.20651332786673748
61,11600889,Gaia DR2 2132086400701217792,-24.9,0.66931017,1.3011709243238192,0.028087372719320713,0.02563530112767687,2.626798945740643,0.2012438294891803,0.1936253465425084
23,3834322,Gaia DR2 2100067969267186688,-45.4,0.49843515,,,,,,
38,7102227,Gaia DR2 2105538623730974848,-22.9,0.76401932,,,,,,
37,6934291,Gaia DR2 2105474852056221824,-26.0,0.56785704,1.5040085071720233,0.02718724547701279,0.04336860519548269,4.4833708679228215,0.29914787212188454,0.5170571876959986
29,7269881,Gaia DR2 2102589493027294080,4.8,0.30693783,0.9974937190204319,0.03485403514526941,0.03371442862647156,0.9878344616035319,0.12143173731235779,0.1289896782772657
22,4144576,Gaia DR2 2099735057762220288,-10.5,0.81316598,1.1800682133195874,0.03864413022786817,0.022396865761842966,1.8364265236500537,0.21183560852202166,0.131382157388104
50,9642018,Gaia DR2 2127378704229941120,14.7,0.25255594,1.3356632081047237,0.07574376520592074,0.061332021655361224,2.8895865631432858,0.5545171112993295,0.5145503869546637
51,9885417,Gaia DR2 2127777307254217472,-31.2,0.68996781,0.8580283167432976,0.013680583554914638,0.013681513503711384,0.5684758541388663,0.032190512866683396,0.03367526587218983
52,10006641,Gaia DR2 2127829847594856832,-23.8,0.44708779,0.7321974306349414,0.020291172791872758,0.02796776408895718,0.3234379542477835,0.02975591622450624,0.045130330790747075
49,9149789,Gaia DR2 2127096198461768704,-25.9,0.35251639,1.1558529182391366,0.03854463916543538,0.03868235128586317,1.7015252631779634,0.1999162995098438,0.21902901811983466
48,8947520,Gaia DR2 2127065652653876992,9.8,0.96852469,1.1374777648859176,0.05465927275771554,0.04512726370882092,1.6039898292060113,0.26644482500579225,0.2469957092109083
65,12405333,Gaia DR2 2133215461704521088,0.0,0.76486301,1.0964177519900644,0.04814789769206773,0.05651837193835774,1.4006050543810697,0.2140009415146915,0.28516322816089024
56,11187332,Gaia DR2 2129577727484793088,-73.4,0.30598391,,,,,,
1,3112129,Gaia DR2 2052805015271412224,19.9,0.48765719,1.1395776994186262,0.03891017844943856,0.03841300524656921,1.6149287310200453,0.1941852051960593,0.20963574927895623
28,6359893,Gaia DR2 2101808393096586368,-22.2,0.18043173,,,,,,
25,5095635,Gaia DR2 2101125974333636992,-17.8,0.75445863,,,,,,
59,11401182,Gaia DR2 2129939398090453504,5.9,0.92785963,1.7177959692483382,0.025416596287679782,0.025985534531952625,7.595856914135831,0.451140382196038,0.48711321812401387
24,5008501,Gaia DR2 2101116353607053824,0.0,0.96802576,2.0824927425233715,0.07924842956914535,0.07747793631546251,17.520038014862,2.8300180892281013,3.2339565495268943
2,4055304,Gaia DR2 2052965337812644352,-14.1,0.57103885,,,,,,
47,8558011,Gaia DR2 2126248505058677120,-221.6,0.63816268,,,,,,
58,11453930,Gaia DR2 2129936202634908288,2.0,0.22924638,0.9753239211870075,0.04832163851680504,0.04920899842944593,0.9092310236092113,0.1551057782846773,0.1811265023601808
27,6362874,Gaia DR2 2101711155037463040,-2.7,0.97486662,1.303190138720904,0.03148695778248256,0.016468002475652277,2.6417021503756977,0.22574892378277367,0.12376216468953771
26,6607286,Gaia DR2 2101697548581701248,-16.9,0.78327657,1.7013899993355477,0.060458885058742196,0.06029989844279671,7.3018535922339955,0.9978541434867383,1.132599174362995
46,6607644,Gaia DR2 2125705488052032640,-85.9,0.9719065,0.7766237594267885,0.029782516830870742,0.030719035243434334,0.3974735886442035,0.05101750281620693,0.05886969773524853
0,2718885,Gaia DR2 2051868403166068480,-18.3,0.1973335,,,,,,
54,9467404,Gaia DR2 2128242611132484736,2.2,0.92990607,1.4194792544496289,0.0325702864587214,0.02264953537811487,3.6101330894609984,0.2952078405343532,0.21803551174375269
57,11246161,Gaia DR2 2129686647856175104,18.8,0.53740984,1.1360459793945883,0.051215759746250145,0.043133845958853945,1.5965618887425075,0.24982025405272346,0.23478546656780663
12,6525946,Gaia DR2 2077654287299877248,0.6,0.49607106,,,,,,
53,9221517,Gaia DR2 2128039304560957952,3.5,0.76985432,0.9096380756273139,0.019563432650441692,0.02087348414877832,0.7035730703704522,0.053822435541108105,0.06109357444401131
3,4929299,Gaia DR2 2053248805655536384,-23.6,0.43436157,1.2998096138600204,0.04463304077946928,0.04347311396551268,2.6167848135031413,0.31372628514648326,0.33327146659642404
11,6129524,Gaia DR2 2077413734773457536,-19.27639961242676,0.88183821,,,,,,
13,8435766,Gaia DR2 2078373642776670080,-3.5,0.35500753,,,,,,
66,12115188,Gaia DR2 2135230729080669184,-9.2,0.49543428,1.5359006537850783,0.026553741318857238,0.03954104795006197,4.858613896767325,0.3143082456701647,0.5045310874897311
55,10281221,Gaia DR2 2128571777426188928,0.8,0.58289571,,,,,,
8,4665571,Gaia DR2 2076454445237794432,3.6,0.76669043,1.2990093618795613,0.03965774566007352,0.03476632553264403,2.6109104577725035,0.27968972118562263,0.26383646400752214
17,9473078,Gaia DR2 2080070975195117312,-44.8,0.69384332,0.754587778279653,0.022746720698292533,0.021625540563856904,0.3591742090049181,0.03628001497631411,0.03755669448767579
9,5972334,Gaia DR2 2076692386427776768,-62.8,0.70862545,,,,,,
19,9475552,Gaia DR2 2080388566557873280,-10.9,0.84338039,1.5218057543938812,0.02518467449394901,0.04146838415928711,4.689420231565245,0.2891651609526287,0.5136372113997343
18,9353742,Gaia DR2 2080193506325008256,-30.4,0.93875053,1.7269762470908379,0.0414336889487501,0.0419716029541195,7.764903664599533,0.7373980647964649,0.8157594463784861
7,4852528,Gaia DR2 2076328963475704576,-5.9,0.986786,,,,,,
10,6964929,Gaia DR2 2077219052496826368,-29.1,0.66502914,,,,,,
20,10024051,Gaia DR2 2080534148769345408,-86.5,0.57736948,,,,,,
67,12170648,Gaia DR2 2135416409106562688,-12.4,0.29969767,,,,,,
15,7907808,Gaia DR2 2078762010906266496,-32.5,0.65594057,0.6980887725184616,0.028832784331306982,0.02174310067112717,0.2747850928477066,0.03605912176512999,0.03023020748358851
21,9967771,Gaia DR2 2086302805244921984,-32.3,0.53835457,1.2907311642411856,0.0576598390920986,0.05098217667123417,2.550684107389918,0.3927548706494579,0.38684241652101026
14,6974658,Gaia DR2 2078450196282665088,15.0,0.7165313,0.9209624867967432,0.09138496138307439,0.06620130446412209,0.7362399137554732,0.23308829007023335,0.21436932095597316
6,6310636,Gaia DR2 2075389018477664384,-27.0,0.92103467,1.7555075196361098,0.06212675289215053,0.07385165032931784,8.311629838871454,1.1495998055545673,1.5738787286761404
4,5040077,Gaia DR2 2073569356783775488,15.2,0.89638348,,,,,,
16,8189801,Gaia DR2 2079004040903468160,-68.68,0.66682749,,,,,,
5,5480884,Gaia DR2 2075060161424454528,10.0,0.23624272,,,,,,

